Monopoly Deal: A Benchmark Environment for Bounded One-Sided Response Games

Card games are widely used to study sequential decision-making under uncertainty, with real-world analogues in negotiation, finance, and cybersecurity. These games typically fall into three categories based on the flow of control: strictly sequential (players alternate single actions), deterministic response (some actions trigger a fixed outcome), and unbounded reciprocal response (alternating counterplays are permitted). A less-explored but strategically rich structure is the bounded one-sided response, where a player's action briefly transfers control to the opponent, who must satisfy a fixed condition through one or more moves before the turn resolves. We term games featuring this mechanism Bounded One-Sided Response Games (BORGs). We introduce a modified version of Monopoly Deal as a benchmark environment that isolates this dynamic, where a Rent action forces the opponent to choose payment assets. The gold-standard algorithm, Counterfactual Regret Minimization (CFR), converges on effective strategies without novel algorithmic extensions. A lightweight full-stack research platform unifies the environment, a parallelized CFR runtime, and a human-playable web interface. The trained CFR agent and source code are available at https://monopolydeal.ai.

==> data/max_expected_regret.csv <==
step,max_expected_regret,max_expected_regret_smooth
0,0.1730043440574048,0.11934706499260521
1,0.2507421349497992,0.11762846309120288
2,0.066448005442436,0.1158900356842964
3,0.1033730130615209,0.11595934175361473
4,0.1606470261358552,0.1139126674922401
5,0.0942212214496485,0.11182370785627806
6,0.171887929014571,0.10986127587275224
7,0.1508896695484155,0.10868809497863667
8,0.3408276621226757,0.1069957380860284
9,0.1024723321657202,0.10576361262220106
10,0.1133095044460267,0.1044376192250569
11,0.1354171525329482,0.10337990441629048
12,0.1332684132497597,0.10181837341311711
13,0.0690937005635567,0.10063047261631695
14,0.1132733536447967,0.09941482319175324
15,0.1111491006606707,0.09822172563413724
16,0.1174978992547084,0.09729961185425198
17,0.0946676610133002,0.09640158213247635
18,0.0945285603230959,0.09536618825318434
19,0.0611844651752039,0.09454600630400219
20,0.0570745151415439,0.09348710594527727
21,0.0602677250493765,0.09252017187058505
22,0.0617861650093572,0.09165570830649392
23,0.0767164841084697,0.09085444909254443
24,0.069928586694269,0.09065271641911067
25,0.0746634155561446,0.08977304945880839
26,0.0706909231047276,0.08747860635347265
27,0.1178306056252098,0.08386131948916072
28,0.0566057881737504,0.08362498358989626
29,0.051243878413379,0.08275081040326425
30,0.0509883163669775,0.082390209924887
31,0.0723194872610542,0.08180718996875505
32,0.0528403175225637,0.08082288098309752
33,0.065103472315899,0.08069664824757866
34,0.0593538437221551,0.0766752561019184
35,0.0663598861094664,0.07728589054611612
36,0.0456032572988755,0.07721044223988448
37,0.0566781431347113,0.07690812730072127
38,0.053220145058332,0.07701850343258919
39,0.0516909208871131,0.07815549568991917
40,0.0604150606588415,0.07823709399991784
41,0.059582363539676,0.07825728404847956
42,0.0518796453229197,0.07853951582203852
43,0.0592781824891699,0.0793387204996506
44,0.0468954901613802,0.07969744106497022
45,0.0490081385094349,0.08107387100552835
46,0.0518903843583023,0.08267902621945324
47,0.0531952660369193,0.08398326602233913
48,0.0809695480942894,0.08505928524143577
49,0.0466693684039968,0.086327070257485
50,0.0582821887906178,0.0873677530468744
51,0.0698777917342022,0.08841767186144485
52,0.054631210479214,0.08955838648110281
53,0.0596643537299192,0.09017191639153628
54,0.1426170022169942,0.09187100261783852
55,0.0650702236430499,0.09355736624803569
56,0.1226724797316946,0.09545038656830557
57,0.1445780327724731,0.0969365023103481
58,0.1397580548396616,0.09895677933450628
59,0.133004054375607,0.10095543518030342
60,0.1095370891344446,0.10245124162548003
61,0.1203014055747878,0.1043592528592066
62,0.1387872198431554,0.10658521920320663
63,0.1259433134300561,0.10826070018846577
64,0.1173532691447294,0.11004400545392924
65,0.1121586030887572,0.11169716983456945
66,0.1316094879326566,0.1137912580065191
67,0.134627894893904,0.11590004175758704
68,0.1124645885890766,0.11823365299460814
69,0.1300059622031102,0.12027744164566771
70,0.1373322758377884,0.12239200375817286
71,0.1254797151936719,0.12470913882039626
72,0.1155871259641886,0.12680047492948923
73,0.140105734910932,0.129037545439866
74,0.1219627261637381,0.13045095541862597
75,0.1271593562846676,0.1323504638566363
76,0.127726654087626,0.13453492727638075
77,0.1485071011468824,0.13644918797101258
78,0.1415600994888622,0.13861163605113336
79,0.1355620599232381,0.1403660243657648
80,0.1456393323804711,0.14037314326509073
81,0.1466252743631809,0.14178182121930044
82,0.1538541687304722,0.14204538963446153
83,0.165036264605756,0.14195844869520155
84,0.1341441659809852,0.14212213006169588
85,0.1617604477957954,0.1427020509804976
86,0.1569015744988776,0.1439337046845521
87,0.1404521923976679,0.14388494585994993
88,0.1423854083315056,0.14368207855137102
89,0.1343491399191241,0.14340846597887202
90,0.1651194692563231,0.14326903429300464
91,0.1650215510930742,0.14325570494424267
92,0.1685602071739741,0.14281077043083046
93,0.1614676150421488,0.1424365042909425
94,0.1526235957866367,0.1423030128914345
95,0.1648648916206059,0.14151062109493637
96,0.1564571898129515,0.1405759836934055
97,0.1650487915557574,0.139974749499164
98,0.151640047032288,0.13976768836598985
99,0.1416447903045118,0.13908789462876403
100,0.1675053597778408,0.13875688980026865
101,0.1655908264657927,0.1381266470916664
102,0.162753614485254,0.136886622506265
103,0.1473837694614909,0.13535875728106941
104,0.1429729471832918,0.1341663843446105
105,0.1355041213535348,0.13278570698243036
106,0.1358509004897492,0.13165559198432367
107,0.1402309858094739,0.130024792831287
108,0.1479421231643787,0.1286386739303712
109,0.1620001003156925,0.12689561513307315
110,0.1711197743371707,0.12614190036247902
111,0.1178634643446786,0.12452812264295506
112,0.1286438544142096,0.12280434928513978
113,0.1122626848051057,0.12130101985233327
114,0.1103816848513597,0.11972381930330292
115,0.1114921356506596,0.11815254365364282
116,0.1093627622620446,0.11628325772094666
117,0.1159145878995083,0.11425963480588562
118,0.105790018613676,0.11254289035503158
119,0.0903863723782029,0.11101752273735405
120,0.0906004057612442,0.10945265239807349
121,0.0954180054815985,0.10768500741242654
122,0.1052340693054812,0.10640669102603045
123,0.1061160480496405,0.10454795711585212
124,0.10541248473897,0.10284829502435439
125,0.0956472208545545,0.10139495423495529
126,0.0657254248175552,0.09987808247978772
127,0.0721138398871031,0.09803751318850963
128,0.0819414526659182,0.0966852437681195
129,0.0665281918142312,0.09568034247392174
130,0.0891335824751345,0.09484788905491781
131,0.0650853167113478,0.09366999319456214
132,0.084548223684682,0.092812805894261
133,0.0778833247408536,0.0915865343486293
134,0.0964584274512797,0.09080783546195632
135,0.081071561819597,0.08961865444225714
136,0.0707129066081135,0.08826908843922904
137,0.0652857207573434,0.0877975472492751
138,0.0635253808799875,0.08698762963539865
139,0.055785357436119,0.08649335743723746
140,0.0716551726215151,0.08597020321627563
141,0.0638404053400213,0.08544849464824246
142,0.0827229846312725,0.08493078546793344
143,0.0851992341582726,0.08457476069586094
144,0.0743800788226087,0.08385863635759286
145,0.0764826423382583,0.08344367170237296
146,0.0925413704931469,0.08301660640440689
147,0.0721120960468402,0.08241070862292134
148,0.0666569424574023,0.08152011966742469
149,0.0689777508345568,0.08089095730067684
150,0.0916617720194614,0.08048511592226916
151,0.0735623619018894,0.07970666773407203
152,0.0951401434657472,0.07989237102033508
153,0.0971387047516032,0.07918497944874824
154,0.101350276233095,0.07835645005374464
155,0.0766093283357514,0.07855501886472945
156,0.092991535474692,0.07805246473440466
157,0.0789174085278899,0.07730027565889146
158,0.1090071788307297,0.07629727881115515
159,0.1025410493307327,0.07551959661301315
160,0.1036414741857658,0.07431495952390985
161,0.0942864048469819,0.07363819281602216
162,0.0881479737203866,0.0729522045490954
163,0.0875490748970465,0.07233549878066847
164,0.0842239738032682,0.07176365894187106
165,0.0854067072490001,0.07148054515643883
166,0.0834773032465943,0.07104173934268562
167,0.0981133492958832,0.07035424899446442
168,0.0699838017002719,0.06946764166584193
169,0.0696381396172083,0.0685311014438343
170,0.0692471408629413,0.06803892193494114
171,0.0651231164073198,0.06708742616038013
172,0.0607046215306493,0.06614224998297258
173,0.0746579297122484,0.06558862586783916
174,0.0851204158185854,0.06523166863971641
175,0.0567248114446983,0.0649518680762283
176,0.0750105891307078,0.06426775308617017
177,0.0367442613077607,0.063649721435591
178,0.0405149829157385,0.06276906153792085
179,0.0764566323634718,0.061801748289019943
180,0.0640058759588952,0.06052730801976957
181,0.0274758629356873,0.06005814528773842
182,0.0343983812978662,0.059306727421780205
183,0.0389992148337539,0.059159204175577615
184,0.0362265729961149,0.05801067110295319
185,0.0472332264252122,0.056693667318392066
186,0.0364134932617757,0.055249499620917145
187,0.0344504323359966,0.05474202364247335
188,0.0349333889401173,0.05377969074413858
189,0.0416296681645069,0.05322065555080502
190,0.0497148819338555,0.053052074057241126
191,0.0294658879289612,0.0522972879822354
192,0.038392618200148,0.05155352973246196
193,0.0383722230578906,0.05023536478999323
194,0.0497711033779507,0.04984582504358939
195,0.0289078536102081,0.04946027994784059
196,0.0452825616227692,0.049157098413422334
197,0.0444308902901693,0.048839404945285256
198,0.0488090810512653,0.048804943284430156
199,0.054987722660151,0.04811159458110561
200,0.0574560225165544,0.04697829305694271
201,0.0426607793729314,0.046304383007516735
202,0.051107148582239,0.04542767375176319
203,0.0487730423065581,0.045125827172332614
204,0.0376282627705767,0.04485008698207126
205,0.0531511917341934,0.04379662778057412
206,0.0554206421767818,0.043008549576698564
207,0.0715412462177603,0.04305950825276854
208,0.0515805251995083,0.04295917277346061
209,0.0366908601026765,0.04253081296525415
210,0.0314330893120196,0.042319934003519924
211,0.0689126059247927,0.0416926679613419
212,0.0400313288036482,0.04128053075375408
213,0.0595973152303682,0.041217646801206966
214,0.0757948991250732,0.04093961739843526
215,0.0476674034987141,0.04053447582218189
216,0.0462893907579225,0.03984994717629327
217,0.0322051021724465,0.03967934888165858
218,0.0505068143800799,0.03923089981949363
219,0.0503608848297679,0.03878297776975996
220,0.0540880641420289,0.03811194162303069
221,0.049238443000466,0.03815452737070658
222,0.058981538487894,0.03759747165372946
223,0.0399904945460213,0.037269491979565944
224,0.0284553396104405,0.036641277859789455
225,0.0230293089733995,0.035985975520412654
226,0.0311751263430303,0.03516986433487311
227,0.0216519323362322,0.03472294382646668
228,0.0267279734026711,0.034137236829728246
229,0.0237836722886145,0.03349033970182279
230,0.0246019657651169,0.03328539322286454
231,0.0300237967391862,0.032628428979980154
232,0.02938160733247,0.032060305392932406
233,0.0175812244234308,0.031063007448816838
234,0.0256826249094035,0.03059572738517757
235,0.0158699243163112,0.030223247088867203
236,0.0158066328823852,0.03016180038114737
237,0.0313062347086401,0.029320297503654964
238,0.0210319188015323,0.0290857808671925
239,0.0213725893518388,0.028351278452587128
240,0.015488449639424,0.02737119841624114
241,0.0209359731972268,0.02703707765219425
242,0.0159701650919004,0.026703598664574942
243,0.0159761205712073,0.0267514564843861
244,0.0162192960414874,0.026332032512570214
245,0.0310371409940019,0.025661740176602464
246,0.0174297757739134,0.02490906887766992
247,0.0280319065819934,0.02455171271151334
248,0.0173983750624409,0.024001203820790514
249,0.0222226056913111,0.02405580773337479
250,0.0166504632395773,0.024207204493068842
251,0.0203147539526099,0.024554372961638305
252,0.0218217987453173,0.02479057405745319
253,0.0164281859112853,0.024959302701774745
254,0.0273809388226641,0.024889046421262207
255,0.0203029795899741,0.0253412242021526
256,0.0270144628243946,0.02530808301037903
257,0.0216763490119817,0.025428965167248335
258,0.0282165220175448,0.025376997370464234
259,0.0180668452871581,0.025752885438459407
260,0.028360753926028,0.025728219090347674
261,0.0268374620501727,0.02601046189147
262,0.0283054969805247,0.026319915766947307
263,0.0228721945000997,0.02654927841537315
264,0.0267908973077741,0.026774725465258036
265,0.0309613652963693,0.02723799532431785
266,0.0296154413769572,0.027685016486524893
267,0.0345979931630043,0.02769111188296891
268,0.0295356157892857,0.0279666302984655
269,0.0168462680313802,0.028516529277339685
270,0.0164544991954016,0.02890738515976761
271,0.0313706346926374,0.028872772371766706
272,0.0314560939517524,0.028980263764721244
273,0.0427206901752354,0.028847360527525772
274,0.0360251775951429,0.029578261847731043
275,0.0403877324018727,0.029838785299914856
276,0.0429851811337746,0.03076696997323653
277,0.0300883645523099,0.0316784075967586
278,0.0232151593770441,0.03210267338154313
279,0.0463925613331343,0.03283247157386153
280,0.0229449061764385,0.033127664533403656
281,0.0360679045826512,0.0336145191137663
282,0.026783217493265,0.03407283500188421
283,0.0363756278231894,0.034827477258222356
284,0.0244493075038168,0.0354587833819898
285,0.0299820643724277,0.0358171798782426
286,0.0312793266562506,0.036104117985611174
287,0.0427743671299322,0.03680576724048482
288,0.0323042712957766,0.03722929816173221
289,0.0445360823048295,0.03770267377331369
290,0.037839507749776,0.03835617531308206
291,0.0212407430194278,0.03849170513588657
292,0.0297460858667299,0.03858743387141956
293,0.0434710695149166,0.03849290999871687
294,0.0357620901628835,0.038794311416316805
295,0.0293065015939568,0.03915431262897168
296,0.0228043454216402,0.03948833113099276
297,0.0213867447222197,0.03936324816235255
298,0.0539434410727045,0.03932345242488133
299,0.035248778300502,0.038948909881894186
300,0.0630596969056608,0.039219597719850785
301,0.0658866351287134,0.0387230706403033
302,0.0430350879845437,0.03843096548466495
303,0.0529180955272057,0.03828868319538084
304,0.0421405867997701,0.03828504618667697
305,0.0446457086081061,0.03809960342296704
306,0.0499302572302904,0.03819440737018168
307,0.0594084618288893,0.03777422558906616
308,0.0597818282059169,0.03764011705279297
309,0.0359866700997978,0.0373550791410668
310,0.0427076592944568,0.03725724311594204
311,0.0619199247938552,0.03709088561315888
312,0.0494820430428941,0.037239421411087464
313,0.0465409750791735,0.03718988893930406
314,0.0594659742961927,0.03714380157875
315,0.0377378564365945,0.036703139549533456
316,0.034401878153607,0.03637918797765414
317,0.0298717995278698,0.03641808454766701
318,0.0446056866692823,0.036127106751128533
319,0.0348463286641241,0.035782443956111354
320,0.0331554242964554,0.03588408528016715
321,0.0251164862606272,0.035973957427353945
322,0.0294663070781913,0.036338365801384005
323,0.0239935630258782,0.036868695699361916
324,0.0495595694929729,0.03633498251953589
325,0.0155613784244985,0.03593472547156201
326,0.0283799233518571,0.035091823072341904
327,0.0229742500881046,0.03455223688641951
328,0.0230333089418503,0.03403199932893471
329,0.0371204231476379,0.03327746966571962
330,0.02768510353717,0.0327337635235665
331,0.0150588155268754,0.03214852393413326
332,0.0200777906796058,0.031617253173967866
333,0.022123732236881,0.03073100741316102
334,0.0195575062475787,0.0299458168774314
335,0.0216641892332696,0.02976863950568362
336,0.0387061165526794,0.029358163592340728
337,0.0402977435407626,0.02843179483627446
338,0.0299999032680736,0.027743651232883734
339,0.022502980844002,0.027193525291490873
340,0.0216419291558101,0.026428634362260523
341,0.0231855715200713,0.025998773361891474
342,0.0151971960398063,0.025643568657339633
343,0.0262379297640573,0.025435188729273008
344,0.0408441563656735,0.02486878086027198
345,0.0338001089532966,0.02448825218394249
346,0.0410247641231432,0.02415034732176112
347,0.0479032396211152,0.024124612433073865
348,0.0272577820814031,0.02391651764891394
349,0.0152359259018082,0.0241128915538629
350,0.0209145769446555,0.023536969483279394
351,0.0389073258325935,0.023580288936493096
352,0.0170232101103039,0.023363869906767004
353,0.0151916123664512,0.023212863702712392
354,0.0149552796921141,0.023147499497232084
355,0.0153837291364443,0.02292837160081545
356,0.0233667192220202,0.022838254773168566
357,0.0150961737885471,0.022922295175723348
358,0.0205223014194362,0.022839778540357365
359,0.0271278015124087,0.022788464328017573
360,0.0221838636273121,0.02270697907142844
361,0.0156014869905417,0.022605080646588706
362,0.0150748628733579,0.02218147460458162
363,0.0190346780095306,0.02179273405545319
364,0.0212214278346752,0.021565342418440294
365,0.0162448064181419,0.02149920714872907
366,0.016641642926015,0.021432979112853478
367,0.0194528031245386,0.021396482915490456
368,0.0162852932192305,0.021487660191222693
369,0.0158198948476502,0.021411294890254066
370,0.0162601811873868,0.020939378501261326
371,0.0238297418262644,0.02062108881688759
372,0.0190615678701951,0.020267162339549716
373,0.0338122582733261,0.019823174261942043
374,0.0207634659637976,0.019688135025623804
375,0.0177273510851835,0.01987018681170507
376,0.0175589718655526,0.020095529994042894
377,0.0154239398853739,0.01983093425212373
378,0.019765098667835,0.0201679191624971
379,0.0261640283268061,0.020727012744815775
380,0.0231792621548257,0.021338887183920942
381,0.0192608356546145,0.0218255301666255
382,0.0159519589113068,0.022395678527391563
383,0.0195580216198915,0.022803943610047017
384,0.015483243418122,0.023255882656916388
385,0.0165692679912827,0.02410885107979426
386,0.0175258144523251,0.025015194053935777
387,0.0208607160843414,0.02609945303657194
388,0.0186303214174288,0.02718806099115324
389,0.0191962173584407,0.02773253556852647
390,0.0183305273620305,0.02856608619898786
391,0.0213607616519202,0.029621584248268714
392,0.0197560598264182,0.03080071801572371
393,0.0224196647156259,0.03213893644381886
394,0.0172483369160364,0.03339541131629376
395,0.01788562473461,0.03435249811617886
396,0.0233284402562494,0.035293074053890504
397,0.0257038357407316,0.036594381067564505
398,0.0205058202654911,0.03746428047514395
399,0.0243385152058715,0.03781099697530213
400,0.0321817360615467,0.038834961060982345
401,0.0256775387366352,0.03974344240906525
402,0.0338724556289725,0.04071318642385035
403,0.0431462914823849,0.04196024967260601
404,0.0455490016473724,0.04279627996225141
405,0.0397158782716723,0.04367946945792612
406,0.0518741372603232,0.04459674997153634
407,0.0355094279213199,0.04564278882480588
408,0.0431192537629048,0.04635111397220297
409,0.0697762226563021,0.04728124145157645
410,0.0675010123343882,0.04845286406483574
411,0.0698144361223498,0.04927231093006463
412,0.0695052606024228,0.05034975645829741
413,0.0462584068781923,0.051042483996359536
414,0.0628989593577444,0.052412794918267495
415,0.0690197088821847,0.053525066922363834
416,0.0755983312987647,0.05474827069542054
417,0.0863637245292961,0.055584247538869855
418,0.0791090368429758,0.055971633089028555
419,0.0636742348419052,0.05652113148395003
420,0.063288978072969,0.05729951987119507
421,0.0888950925099644,0.058131379401345995
422,0.0625565382491671,0.058362576187968605
423,0.0511480832812353,0.058347318374128515
424,0.0719616702478082,0.058823811842578025
425,0.0631514184893288,0.058859616307936895
426,0.0660461726048073,0.05870452981543572
427,0.0777771023231576,0.05909745041820647
428,0.0615666131501048,0.05894009645946371
429,0.0703235031105418,0.05857140334757025
430,0.0690432878353367,0.05825665503085758
431,0.0715627783180912,0.05795346209598523
432,0.0513682162811613,0.057345353885187314
433,0.0660643955885655,0.05710294316020484
434,0.0740643740810862,0.05671256315424349
435,0.0575416112527277,0.05580122300868487
436,0.0713980908639642,0.054924757422932666
437,0.0554970929874474,0.05405126855645467
438,0.0871458675128268,0.05313725725272337
439,0.0748098175632576,0.05268241613349398
440,0.0794907160148662,0.05186424058866978
441,0.0631596038243857,0.05094116971215698
442,0.0391253373343529,0.04988965556756437
443,0.0498945844616997,0.04863884978945975
444,0.0561677562782885,0.04753907796815869
445,0.0594786012421564,0.046740815935272614
446,0.0348882795873801,0.04598205092917167
447,0.0249409450487268,0.04469804743521352
448,0.0443304936879666,0.043921891853327635
449,0.0261287384738152,0.04339247414251355
450,0.0244274114364877,0.04244299954501561
451,0.045323568875173,0.041657917315628346
452,0.0260047576918341,0.040824026646472625
453,0.024711635887712,0.03974664518391043
454,0.0298115858117388,0.03900648569281714
455,0.0245562315280551,0.038208654673143945
456,0.0214687267204273,0.037300751390082966
457,0.0233888916721964,0.03634882408506823
458,0.0236002534648371,0.03581355047005322
459,0.0242092153783709,0.035000629518099194
460,0.0236777330467781,0.033999824735880264
461,0.0261399927984497,0.03333245407352943
462,0.0238046954158583,0.03239562706683746
463,0.0235163509167228,0.03177645696563765
464,0.0219901821165342,0.030491892448901128
465,0.0228661650565442,0.029512489094456487
466,0.0230226240691343,0.028584600439420845
467,0.0238234356240656,0.02809495005292934
468,0.0241204457779229,0.027990881062805034
469,0.0237611331976014,0.027909779712554213
470,0.0253507277679213,0.027858574549170817
471,0.0246949178120573,0.027740715482403006
472,0.0237487591548725,0.028438530805156084
473,0.0246771977405313,0.029163869472162752
474,0.0244879403729111,0.02946742862329805
475,0.0238973070199658,0.030299683944641144
476,0.0243516391470215,0.030929292270784982
477,0.0239080291950477,0.031345833675379575
478,0.0245586385954398,0.032368548897546486
479,0.0304319521268822,0.033106122042487016
480,0.0236481236822877,0.03361766782271372
481,0.0239664130673546,0.03437189800670541
482,0.0246045355304105,0.03525891993890985
483,0.0254183479908642,0.03616031413126654
484,0.0240241349701402,0.03722749766228009
485,0.0241730781351858,0.03805129364259849
486,0.0245567405293657,0.03902135473075834
487,0.0245385879274568,0.03987318481920798
488,0.0229176416760009,0.04058586479670599
489,0.0258396498410253,0.04101851643248322
490,0.0330962832630842,0.042171329752751126
491,0.0386770844998103,0.04338127897832861
492,0.0339218878281378,0.04408805678828881
493,0.0458395169491584,0.04445384534012845
494,0.053607498109119,0.045249415452733845
495,0.0535856479037657,0.046454079245301115
496,0.0697790457250341,0.047600362993190294
497,0.0612078783990603,0.04852866365693717
498,0.0595084512447312,0.04960110058242586
499,0.0677415045409702,0.05053730107259938
500,0.0559078277436792,0.051761278266377275
501,0.0661506391049027,0.05284230759081212
502,0.0771405188001801,0.05391246493646161
503,0.0615902931347384,0.05485257981936201
504,0.0553888748230739,0.05521582697132511
505,0.0622677407276398,0.05611169674951689
506,0.0658198233306492,0.05665490758073713
507,0.0684586012900306,0.05769616755564383
508,0.0769594300155147,0.05792438887565392
509,0.0653990143942907,0.058616352673856384
510,0.0721807874547709,0.05946794147247164
511,0.0687314972209315,0.060128498131199234
512,0.0594386942907592,0.06059985521544802
513,0.045148932705584,0.06132723627359034
514,0.0796308481299299,0.06193175462754058
515,0.083363626335418,0.06255910960477104
516,0.0583615145671445,0.06262723212514315
517,0.0421128632160472,0.06318753947505551
518,0.063898951408193,0.06378605544522681
519,0.0839943228259651,0.06411062244242882
520,0.0826649151623798,0.06458955540570471
521,0.0711099509994011,0.064633091393936
522,0.0773706054293072,0.06451107784473958
523,0.071487222249207,0.06445445106634652
524,0.0856868000618061,0.0646725089207452
525,0.0779487732417082,0.06447090182154842
526,0.077859506429496,0.06430802017220848
527,0.0709137733400678,0.06398758753129048
528,0.0427209961935946,0.06368985151763334
529,0.075225441036471,0.06363944059166733
530,0.0508086652432998,0.06333208982909276
531,0.0760294118126895,0.06299977234299237
532,0.0360156015309149,0.0626132318913116
533,0.0600165379009877,0.06228628111533846
534,0.0666035749009031,0.06199736237691666
535,0.0572009110715652,0.06183714642732037
536,0.0481245947418052,0.061662915611993385
537,0.0609076408345722,0.06124199416015731
538,0.0531435593735136,0.061367772958044756
539,0.0572073987025481,0.06132788408597187
540,0.0365024092816905,0.06053428268741319
541,0.0666924519954274,0.059817422906552925
542,0.0638476863367024,0.05948772339282431
543,0.0620678668092594,0.060117596531078614
544,0.0775541462729142,0.059902612395715246
545,0.0557624473153299,0.059540146115785404
546,0.0636783682652131,0.05909040851134303
547,0.0583765394794074,0.058457958958036994
548,0.0704113439646645,0.05813823797769751
549,0.0576611495811314,0.057814532706767036
550,0.0477637452766822,0.057572629340341644
551,0.0501290070590032,0.057554131407019184
552,0.0622537181173229,0.05731442661334264
553,0.0590697468364376,0.05695091860537427
554,0.0400213366943457,0.05762347314574749
555,0.04565186642262,0.057645044358831735
556,0.0464928007466111,0.05786269986395868
557,0.052111062491373,0.05786219753692914
558,0.0625134930944248,0.05825888728453833
559,0.0573882169144762,0.05838122303429972
560,0.0634692466884218,0.05857262150773128
561,0.0476854246291278,0.058789031311237784
562,0.0657276341851316,0.059267247545524454
563,0.0431544891019394,0.05933354040420043
564,0.0399507782019962,0.05955902554022437
565,0.0475206372924044,0.06006068765983136
566,0.0418765388807135,0.060780688112948615
567,0.0736065201287628,0.06110511341728313
568,0.0531497446400245,0.06125855430686952
569,0.0658710088294734,0.06161767718257794
570,0.060178034940261,0.06169763451812104
571,0.039487473334099,0.06176748707815695
572,0.0613845564123333,0.061938208129425465
573,0.0553019587026827,0.06191740744055897
574,0.0735916317405369,0.06177034775943983
575,0.0770238765755849,0.06187740878265054
576,0.0658742667456693,0.062032528108186845
577,0.0527383729416489,0.06243098449961666
578,0.0763487232122562,0.06245397032964262
579,0.0763040016906828,0.06232655889153398
580,0.061691440499647,0.06268317532334117
581,0.0760042954612124,0.06270354751956063
582,0.0558500889113746,0.06276676393217334
583,0.0661333253890574,0.06295563392854665
584,0.076173498572481,0.06270606005594273
585,0.0680214012468905,0.06256748852666684
586,0.0720354064561386,0.06232289704982339
587,0.0642222837683708,0.062320459855787914
588,0.0644178161747104,0.061675966545458
589,0.0822905046828979,0.06164773091919899
590,0.0725024319375531,0.06150664656793061
591,0.0829137172121532,0.061988510662335426
592,0.0715197308160223,0.0618888195964289
593,0.0800240105946804,0.061488362138960716
594,0.0815520130500687,0.061157340373861724
595,0.0592550753171256,0.0607202583934947
596,0.072214420828639,0.06033651162654178
597,0.0573365050360826,0.06013708239510341
598,0.0630583599087075,0.05946814762170762
599,0.0630142007416672,0.059095734903850616
600,0.0555197115534969,0.05826303165990312
601,0.0700518266304942,0.057740885623950626
602,0.0634030096186211,0.05696495257297541
603,0.0526991749310057,0.056384887173263024
604,0.0578521582847043,0.05576300501107779
605,0.0466704762335932,0.055059948496569
606,0.0496536213772472,0.05436150061178311
607,0.0615545623100385,0.053628993368282696
608,0.0500347994642284,0.05327451727253431
609,0.0504596404506819,0.05275959133908877
610,0.0512396728462491,0.05256621844902464
611,0.047563564927354,0.05203050884598434
612,0.0335029686686355,0.051378931899769255
613,0.0417427077889899,0.05145636140262071
614,0.0328965606385764,0.05122785127300207
615,0.0716138420126456,0.05083499114519822
616,0.0368919855853868,0.050253258056641686
617,0.0535836472553542,0.04999452356934266
618,0.0365986563850748,0.05031209057727997
619,0.0440169098111219,0.049978234596272444
620,0.0409906965926149,0.049001556175961164
621,0.029516011762181,0.04856893927483715
622,0.0279378177425434,0.0479390173747381
623,0.0366813228098323,0.047601642957425104
624,0.0319564695431621,0.04727236138034056
625,0.0509165747779604,0.0471467680932777
626,0.0270776141969086,0.04708256476068031
627,0.0237351029560296,0.046976266297954906
628,0.0452546151029944,0.04676535951878964
629,0.041151175965243,0.04642079835913438
630,0.0267690462603527,0.04632178011720777
631,0.039378933286192,0.04638052626072862
632,0.0381262841239553,0.046845742611654036
633,0.0403870287167803,0.0469809197104259
634,0.0665048540692745,0.04720306770285305
635,0.0412359210948754,0.047608664359805965
636,0.0394565591453848,0.047693564143099214
637,0.0680937589109431,0.047911930636596774
638,0.0529923096937789,0.04898369255531172
639,0.0626474982927047,0.04908039730109023
640,0.0434157775097272,0.05035777693491756
641,0.0699769928472017,0.05063981265389361
642,0.0873980812128877,0.05162823521323825
643,0.0633312115443039,0.05247531151539206
644,0.0327180920345048,0.05333050612191496
645,0.0376242302609251,0.05405112965031837
646,0.0407183258236862,0.05487002238151841
647,0.0404677841704328,0.05619307914515663
648,0.0465942810544807,0.057341136551728934
649,0.0567345363885239,0.05818474806718631
650,0.0523095449236273,0.059218664889322516
651,0.0647369034942241,0.059595518460304996
652,0.0528576706603578,0.060392239788422925
653,0.0354711169482427,0.06136486949862116
654,0.0529012461883739,0.062123353246988255
655,0.0496077834096355,0.0629091140883517
656,0.0729144389235181,0.06381254147990352
657,0.0683134172486316,0.06444050093238345
658,0.0611421990855858,0.06495811837742037
659,0.0707394732983278,0.06550933995860349
660,0.0554846620109118,0.06573763968301799
661,0.0584818896022319,0.06645621532463011
662,0.0870910646043827,0.06716941389491328
663,0.046577945077915,0.06730403929745472
664,0.0967655423299433,0.0677484744741086
665,0.0857156279614484,0.06810360107933922
666,0.0863131135526184,0.06881111442471555
667,0.0959374623630442,0.06882987962722757
668,0.0793583867112201,0.0684890137447712
669,0.080048086231293,0.06848766921515971
670,0.0819353331526167,0.06923115415448233
671,0.0956688499440918,0.06998896510389505
672,0.0853406880711589,0.07068128070149587
673,0.0788618985827006,0.07114950639704071
674,0.0836523106499728,0.07124293972141385
675,0.0697592533270843,0.07145119504425217
676,0.0669136806028051,0.07133866545228673
677,0.0723665884659411,0.07107398455526176
678,0.0831788025213494,0.07075491759620492
679,0.0804392180334154,0.07084943001992734
680,0.0719404158379435,0.07045955463284426
681,0.070776905910188,0.07089332689023449
682,0.0640071563758018,0.07068747851382406
683,0.0679481077759363,0.07041337904727966
684,0.0779198402899997,0.06998735714880254
685,0.0771647031754818,0.06897193754537327
686,0.0751164876595422,0.0681776337420159
687,0.0748250290380158,0.06719696022758848
688,0.0752140685264725,0.06601560549026443
689,0.0804038285542353,0.06526971226860534
690,0.0787914447785441,0.06352218088998902
691,0.0709152529728032,0.06199298895877074
692,0.0703547870900693,0.06043947622347187
693,0.0632639850637284,0.05869184494421197
694,0.0698923390006365,0.05740438823290595
695,0.0755147777315608,0.055973194111035324
696,0.0753341057037278,0.05463905038003075
697,0.0638790689476743,0.05289766168961529
698,0.0512659472731378,0.0513593384516849
699,0.0671473025304396,0.049953434284430324
700,0.0466830653253557,0.04845362462224172
701,0.051502858642976,0.04722748657663796
702,0.0369043227075154,0.04605916567580546
703,0.0401967381343635,0.04477939214363905
704,0.0334074768342202,0.043288551282643584
705,0.0712963962791464,0.04185088096465352
706,0.0626220201029972,0.0407271213439394
707,0.0546084439214116,0.03972089929102225
708,0.0398411041617296,0.0386119737274315
709,0.0199684931268641,0.03743015698669369
710,0.0157694718430429,0.036177336580195646
711,0.0094482138808616,0.035024631503761464
712,0.0280233277381804,0.03426162746698538
713,0.0092832839949598,0.0337787181590987
714,0.0093889733991285,0.032443680370376135
715,0.0092560314005337,0.031006643480501653
716,0.0086374767876747,0.03075844487445329
717,0.0085558984000493,0.0307053957846915
718,0.0149855511459191,0.03064778498182259
719,0.0084883801377617,0.030180162691179468
720,0.0152281466023881,0.030101284479947518
721,0.0085994154233185,0.029862135783020344
722,0.0084245261746398,0.02978540980941173
723,0.0085666902199714,0.029858951199671347
724,0.0086618275405427,0.030117136617422626
725,0.008452351046896,0.030011730140013473
726,0.0084976355611804,0.030533419328265428
727,0.0083779118576207,0.030902347021948065
728,0.008636759471576,0.031285989664843375
729,0.0085557021339121,0.03185935158943797
730,0.015752434802238,0.03286564292665066
731,0.02046580326433,0.03279020858400029
732,0.0085608781962643,0.032987275737532656
733,0.0088572707390459,0.033626705142870784
734,0.0152788199650975,0.034299078364489935
735,0.0195294493537726,0.035387874827709914
736,0.0369662858207378,0.03661698127733867
737,0.0506795636436821,0.03843513506440519
738,0.0084621790903444,0.040246292702428896
739,0.008551984060511,0.042102310874317074
740,0.0663815144761261,0.04394202245639162
741,0.0682627984847135,0.0457599997252484
742,0.0674742469466239,0.04694197512333979
743,0.0398828705315723,0.0490913963863957
744,0.0659484284390391,0.05122717024995266
745,0.0635573428852022,0.053413534326730024
746,0.071497807023297,0.05553142066926828
747,0.0675561384606551,0.05775831363540105
748,0.0641752181607017,0.05986911323104322
749,0.061876978659982,0.06182329099207
750,0.0727675247379534,0.06431630925525357
751,0.0699492433271078,0.06659030450381014
752,0.0560864548522809,0.06893019703959846
753,0.0688648343640936,0.07097214105246946
754,0.0837220436948545,0.07317989334053258
755,0.0675246791466278,0.07520695351585634
756,0.0724753777796154,0.07727571133183153
757,0.086579914188318,0.07915075547372648
758,0.0734597652426873,0.08111660639839556
759,0.0744083162878631,0.08334910276782548
760,0.0772247943244809,0.08544339382385648
761,0.1003559032341876,0.08721561501723354
762,0.1185812096393655,0.08865400030235751
763,0.1020841925893687,0.08982614462116376
764,0.1013745525028559,0.09173933533491416
765,0.1001548948433722,0.09394102099370143
766,0.0677362466922445,0.09445826619425597
767,0.1160269615528449,0.09535996093400792
768,0.121774244323767,0.09608553323648811
769,0.1178065839766301,0.09705379715920338
770,0.1211224637293006,0.0980148145604142
771,0.119944063729957,0.09879503016648532
772,0.1139645059567484,0.09913579759336102
773,0.1062755782713109,0.09970108990097212
774,0.1333127406997206,0.10051466584223735
775,0.1221521134747245,0.10127232985340098
776,0.1254922623505963,0.1020789867175262
777,0.1104751125011707,0.10230410295131627
778,0.119024373874732,0.10276941846696243
779,0.1099087109001,0.10295855171690971
780,0.1191903256009979,0.10289905105064634
781,0.1142180103590772,0.10315150315992865
782,0.1068534244297184,0.1037491567660375
783,0.1204820892105423,0.10366122743988891
784,0.1199933727666471,0.10376506743563234
785,0.1081405090226258,0.10401751051735374
786,0.1088855500769364,0.10405575903204164
787,0.1092867795839941,0.10361972590147212
788,0.1041217147778649,0.10239149268205333
789,0.1186362669998742,0.10184287751050214
790,0.0922437745038533,0.10097653441855424
791,0.1133475354723109,0.09989943321076111
792,0.1037528620706335,0.09985332274304523
793,0.0882960666673359,0.09920589527169915
794,0.1139992984995799,0.09762600327615717
795,0.1025681231887575,0.09605810514428482
796,0.0885361783670828,0.09435805593158708
797,0.0958207538412103,0.09250781677597014
798,0.1048540152239631,0.09054076504476768
799,0.0997601792181637,0.08897586712801915
800,0.1131003679442135,0.08678939443026033
801,0.0812050550166119,0.08470612893743804
802,0.0793522306345887,0.08305235563392938
803,0.078321496861458,0.0815002407020965
804,0.0807470103816857,0.07987701845796363
805,0.0801472846107431,0.07797072360497685
806,0.1023580580850586,0.07591407459655121
807,0.0821834478808874,0.07398845494172183
808,0.0786517650298588,0.07219986904259135
809,0.0870304703739337,0.07013778767705678
810,0.0791372200588756,0.0680658396456782
811,0.0785542467057116,0.06622718152070334
812,0.057169548668426,0.06461056395458221
813,0.0746534340118091,0.06294928545957905
814,0.0580573979054617,0.06118619422272193
815,0.0462998344537154,0.05918796709061404
816,0.06543072330645,0.05789745234231205
817,0.0836555879855408,0.05596763138132633
818,0.0427796445466678,0.05423575307938048
819,0.0394116773830136,0.05282256210835017
820,0.0361200030944134,0.05122218194652568
821,0.0274321059491101,0.049507829941426884
822,0.0156119193966254,0.04815714741003249
823,0.028030682433885,0.04660062264551642
824,0.0239891058117794,0.04521073531686343
825,0.0179888388336092,0.04399360585326134
826,0.0428035971751624,0.042404017649756556
827,0.0328693659095278,0.04112391625553173
828,0.0378632616680891,0.04033182115919006
829,0.0145939682507604,0.03953371825777764
830,0.0163578751797163,0.0387291773694457
831,0.0179370276176084,0.038068703084856395
832,0.0174241294731938,0.03686287558957005
833,0.0173780209338138,0.03584731671017229
834,0.0163959711977182,0.034795138967913246
835,0.0162076027738823,0.03388681755727469
836,0.0280546717708801,0.03301769768952012
837,0.0262228548338366,0.03233527169002939
838,0.0159671529350085,0.03180017846265251
839,0.0187249103944794,0.030777320458479994
840,0.0277180370887539,0.030236456426931842
841,0.0168564874230251,0.030017156277838554
842,0.0171589469733413,0.029743522433339366
843,0.0176365181158204,0.028931958007585322
844,0.0339802904083554,0.02888069706771374
845,0.0168505229338176,0.02901569598765476
846,0.0210020517973631,0.02856622476580887
847,0.0179945156154066,0.028698951786573956
848,0.0353596487913138,0.029570298500774327
849,0.0389037060380591,0.02985484364976629
850,0.0336209577689741,0.030727777784690033
851,0.0171999853053709,0.03166038091726203
852,0.0397474758175052,0.03138157388274401
853,0.038416351790837,0.03116906716944756
854,0.0405199659650887,0.0314695119330383
855,0.047123570381278,0.03209915466302651
856,0.0420666833207413,0.032248859196781804
857,0.0314055039109993,0.032434086712207905
858,0.0260428779169065,0.032647520226766445
859,0.0416143998420061,0.032636096590010974
860,0.0356812266711469,0.03281534358675931
861,0.0444329467311751,0.032834536855404294
862,0.0304148872995821,0.0326056803964708
863,0.0235105338031832,0.032380530383546026
864,0.0310141963280541,0.03270662341635845
865,0.0353348269990511,0.03266553009110384
866,0.0517490310814904,0.0324380498058453
867,0.0430773666978389,0.032431981453781636
868,0.0402165975530886,0.03242488861066879
869,0.0461616233800645,0.03239631562944565
870,0.013646442002119,0.03203418247090643
871,0.0340684569873643,0.03199945195186451
872,0.0591792551066439,0.03187444564200289
873,0.0422579398834831,0.031808431676225976
874,0.0676358125579669,0.031421278577702466
875,0.064618995462209,0.030944806635847453
876,0.0288632454492613,0.030582143570409365
877,0.0222440302447052,0.030533016934562656
878,0.0528854998476262,0.030025390901578724
879,0.0460761047501712,0.02953720808780387
880,0.0238431018674808,0.02905281103930947
881,0.0271984033889134,0.028402494726642455
882,0.0280958052011208,0.027833325913399355
883,0.0168068390960402,0.027499256584105177
884,0.0253583210351349,0.02724758815355138
885,0.0171672662061315,0.02674615005923356
886,0.0166118488242053,0.026293198741187133
887,0.0149653541875983,0.02567463431764361
888,0.0322718045756296,0.02534706110515542
889,0.0166702441317486,0.025134258332181494
890,0.0163440228258267,0.02480466848997788
891,0.0165530698198423,0.024350800805041664
892,0.016804304817699,0.023573199818202634
893,0.0162078690546635,0.022967862107321588
894,0.0158736324813946,0.02241243351125219
895,0.0151139969817211,0.021757848599278446
896,0.0147517363042822,0.02175080067687996
897,0.0146938173265611,0.021349576968494936
898,0.0160019938651383,0.020417154608173366
899,0.0150801089453083,0.019834674842620473
900,0.0154878044970695,0.018749498196946806
901,0.0147436535130356,0.017719456563171285
902,0.0143661741683087,0.017409003901475498
903,0.0140072111020944,0.01723237631928097
904,0.0163001135403686,0.01643725821764942
905,0.0146077547479273,0.015777071066473292
906,0.0136082426585861,0.015560956958553227
907,0.0147020374462906,0.0152826362574524
908,0.0134594563892166,0.014987455632861817
909,0.016542495126115,0.015053205190306305
910,0.0130336607688255,0.014804478900845908
911,0.0135047255539991,0.014717375020627437
912,0.0140362266751725,0.014702209038598837
913,0.012870395154487,0.014673919742460581
914,0.0145347042178731,0.014476568429808401
915,0.0126414427522406,0.014490616239094747
916,0.0128689817395387,0.014838228917959361
917,0.0128104811537867,0.015154232671002885
918,0.0124451677496187,0.015164047286959503
919,0.0134323777813772,0.015466461782934033
920,0.0132940458821949,0.015695577023599805
921,0.014007271568113,0.015653462067623324
922,0.0125581370905655,0.016010206092009892
923,0.0131339516058384,0.016063806100486723
924,0.0133769802742835,0.016321955605327475
925,0.0131169137734331,0.01695174275458962
926,0.0133406123644719,0.01729706393400142
927,0.0134126511349788,0.017441891229330944
928,0.0131295947660487,0.017702684282729402
929,0.0130667471913649,0.018138028109927352
930,0.0130373964714774,0.018170871140534735
931,0.0132823683338721,0.018604471701056665
932,0.0133367739715916,0.01898601248431792
933,0.0200943169682646,0.019156266296571706
934,0.012922006562115,0.019239556437618568
935,0.012812072195208,0.019365529203255336
936,0.0158535497227753,0.019423951114792216
937,0.0135508893806855,0.01958817314425931
938,0.0224042389430206,0.019865641589505167
939,0.0173726345960659,0.020132485730221656
940,0.0337246567690575,0.020704593308968046
941,0.0323532574720184,0.02132061248497887
942,0.0172950356155299,0.021756862634500523
943,0.03132859385339,0.022013961970950843
944,0.0273293945146832,0.022229770433716226
945,0.013008249182897,0.023244383672170986
946,0.0325889375236107,0.023937417569186152
947,0.0173738177504027,0.02488743853487818
948,0.0289094691071758,0.025484513588662893
949,0.0465694664084155,0.026449931742108114
950,0.0327538634676596,0.026465920779292485
951,0.0219850182795118,0.027455189995401304
952,0.0274058268382315,0.02863455570967498
953,0.0357744024619918,0.029543384663445162
954,0.0179422650707379,0.03065462052659786
955,0.0362877827740238,0.030689008038654264
956,0.0326852818216487,0.03190657496991882
957,0.0232147280589801,0.032298134339906096
958,0.0176239634415597,0.032934413524923815
959,0.0228411334079532,0.033804821204581725
960,0.0159547563456696,0.03478776483011335
961,0.0217158270273539,0.035678659356201285
962,0.0279096489374652,0.03648873581810923
963,0.0262126021903115,0.03671081079523595
964,0.0431400831551927,0.036805668873903845
965,0.0434424015527817,0.036988826451744956
966,0.0346814892156212,0.037110641409848676
967,0.0256654479763029,0.03710590079536139
968,0.0232355908878877,0.03729222292906594
969,0.0641630397041154,0.03710262640663512
970,0.047945740732953,0.03720185955668111
971,0.0615083198527146,0.0373381411828739
972,0.0424118897798011,0.03708892082379649
973,0.0614048592780995,0.03716024221787573
974,0.014176432133502,0.03696914155727641
975,0.062580374578874,0.03676946630294655
976,0.0723088980781559,0.03685141738121771
977,0.0588540988234877,0.037161134029169915
978,0.0686913879236836,0.037368693756636685
979,0.0147861227941851,0.03740335226304201
980,0.073915743034705,0.03783582086731544
981,0.032860336833236,0.03787100355125388
982,0.0451507332224777,0.037991601731012146
983,0.0636147009511601,0.038343432056536716
984,0.0620691878386963,0.03884878494958494
985,0.0573567984996048,0.03924897623812573
986,0.0563573728181723,0.03984626392767589
987,0.0246546382370218,0.040323380688210675
988,0.0271471428764151,0.040658886951744334
989,0.0265305134881215,0.041060172639561916
990,0.0398154046742437,0.04100074662482961
991,0.0321162267476542,0.040928933244595726
992,0.0266111423007572,0.04111824973032223
993,0.0218487677318489,0.04160114978513533
994,0.0322910520169827,0.04219358716891751
995,0.0198223304925367,0.04146127208441091
996,0.0201279195697398,0.04123766971721981
997,0.0209398874543647,0.04051371792666642
998,0.01935443607721,0.04044341526543921
999,0.0365857036919224,0.039637205880336895


==> data/median_action_probs.csv <==
step,add_to_property_set,attempt_collect_rent,cash,complete_property_set,give_opponent_cash,give_opponent_property,just_say_no,other,pass,start_new_property_set
0,,1.0,0.0,,,,,0,0,0.0
50,0.333333333333333,0.5,0.0746727251591083,0.190476190476191,0.85243044411443,0.0,0.542464141773015,0,0,0.246145242360995
100,0.360897175344115,0.325386017491281,0.05,0.282715271521255,0.615682724693908,0.0,1.0,0,0,0.316976712927428
150,0.333333333333333,0.26984126984127,0.0446240943449487,0.396452630935496,0.536783678320674,0.0,1.0,0,0,0.306119097769921
200,0.333333333333333,0.219800608157938,0.0618080700824785,0.378378378378378,0.527765159327293,0.0,1.0,0,0,0.346803857041645
250,0.333333333333333,0.258333333333333,0.0592048120438024,0.367553732522273,0.5,0.0,1.0,0,0,0.287653327254878
300,0.333333333333333,0.202481799122558,0.0833333333333333,0.333333333333333,0.5,0.0,1.0,0,0,0.25
350,0.45610677045207,0.116781939170271,0.0446240943449487,0.333333333333333,0.5,0.0,1.0,0,0,0.211012564507165
400,0.46126080851386,0.116781939170271,0.0473120471724744,0.390505979179158,0.5,0.0,1.0,0,0,0.25
450,0.393733696591382,0.125,0.0515394339345154,0.409620237322746,1.0,0.0,1.0,0,0,0.256934102282232
500,0.406053681571543,0.125,0.036193258669084,0.461886481625079,1.0,0.0,1.0,0,0,0.231013860752628
550,0.404635865661421,0.083742923045576,0.0631438588388583,0.445496006427116,1.0,0.0,1.0,0,0,0.25
600,0.473490600754876,0.103844196317912,0.0257379814009606,0.443444032214279,1.0,0.0,1.0,0,0,0.168323777939286
650,0.507354906948734,0.0823667738034459,0.0392219187381409,0.474846848353642,0.554511976986286,0.0,0.945488023013714,0,0,0.164636846251291
700,0.518822332402763,0.151057624691749,0.020911073728377,0.496332843364758,0.565176725776366,0.0,0.934823274223634,0,0,0.198129016691495
750,0.492225909872625,0.175431239385928,0.0013286531230234,0.571977299005235,0.5,0.0,1.0,0,0,0.198425591142515
800,0.471447643256817,0.118073530054223,0.0,0.59611081014811,0.5,0.0,1.0,0,0,0.242438059441152
850,0.440201910061639,0.0560531252392371,0.0,0.558888286962886,0.5,0.0,1.0,0,0,0.189297242020645
900,0.438057032610924,0.0456765071577166,0.0,0.553635499986157,0.5,0.0,1.0,0,0,0.215426755900666
950,0.47522094634904,0.0408978626879414,0.0454318832247212,0.509139058842155,0.5,0.0,1.0,0,0,0.215426755900666
1000,0.47522094634904,0.113191342426974,0.0337348722488427,0.510832881888832,0.5,0.0,1.0,0,0,0.282391860250395


==> data/update_counts.csv <==
step,update_counts_p0,update_counts_p100,update_counts_p25,update_counts_p50,update_counts_p75
0,1,3,1.0,1.0,1.0
50,1,72,2.0,4.0,11.0
100,1,148,3.0,6.0,22.0
150,1,242,5.0,9.0,34.0
200,1,320,5.25,11.0,35.5
250,1,424,4.25,14.0,42.0
300,1,553,4.0,17.0,47.0
350,1,672,4.0,19.0,49.0
400,1,768,4.5,21.0,57.0
450,1,886,5.0,25.5,69.25
500,1,994,6.0,26.5,74.75
550,1,1116,6.0,28.0,79.5
600,1,1221,7.0,30.0,89.5
650,1,1380,7.0,34.0,100.5
700,1,1508,7.75,33.5,107.0
750,1,1609,8.0,36.5,110.25
800,1,1660,8.0,37.0,113.0
850,1,1789,8.0,38.0,118.0
900,1,1895,9.0,43.0,119.0
950,1,2062,10.0,44.5,123.25
999,1,2153,10.0,45.5,132.75


==> data/winrates.csv <==
step,risk_agent_first,risk_alternating,random_agent_first,random_alternating
50,0.7,0.85,0.95,1.0
100,0.75,0.65,1.0,0.95
150,0.65,0.7,1.0,1.0
200,0.8,0.7,1.0,1.0
250,0.8,0.8,1.0,1.0
300,0.65,0.65,1.0,1.0
350,0.75,0.8,1.0,0.95
400,0.8,0.75,1.0,1.0
450,0.95,0.75,1.0,1.0
500,0.75,0.6,1.0,1.0
550,0.75,0.8,1.0,1.0
600,0.75,0.8,1.0,1.0
650,0.8,0.8,1.0,0.9
700,0.9,0.75,1.0,1.0
750,0.85,0.75,1.0,0.95
800,0.9,0.85,0.95,0.95
850,0.6,0.75,1.0,0.95
900,0.7,0.8,1.0,1.0
950,0.85,0.5,1.0,1.0
1000,0.7,0.8,1.0,1.0

